Physio: An LLM-Based Physiotherapy Advisor

The capabilities of the most recent language models have increased the interest in integrating them into real-world applications. However, the fact that these models generate plausible, yet incorrect text poses a constraint when considering their use in several domains. Healthcare is a prime example of a domain where text-generative trustworthiness is a hard requirement to safeguard patient well-being. In this paper, we present Physio, a chat-based application for physical rehabilitation. Physio is capable of making an initial diagnosis while citing reliable health sources to support the information provided. Furthermore, drawing upon external knowledge databases, Physio can recommend rehabilitation exercises and over-the-counter medication for symptom relief. By combining these features, Physio can leverage the power of generative models for language processing while also conditioning its response on dependable and verifiable sources. A live demo of Physio is available at https://physio.inesctec.pt.

==> reviews.txt <==
Addressed:
+ saying "LLM-based" instead of "AI-powered" in the title (i.e., be more specific).
+ It would probably be more appropriate for the use of LLM instead of AI in this specific case.
+ "After scrapping this website" -> maybe "scraping"?

Not possible:
- it would be great if the screenshot could also show the other parts of the answer, i.e., exercises and medications. 
- No system evaluation is provided.

Poster Discussion:
- capabilities of LLM-based chat interfaces barely exploited, reason for and benefit of using a LLM not explained
- role of LLM for exercise and medication extraction not clear
- alternative methods of achieving similar results not discussed (e.g., model finetuning)
- I wondered what happens "in case no match is found"? The text says that "the LM is prompted with the user query and the answer is returned". Does this mean that the plain model answer is presented to the user, without any references, etc.? If so, is the user informed about this? Otherwise, he or she will again be exposed to the danger of hallucinations.
- How resource-intensive was it to build the domain knowledge base (in terms of document research, indexing, alias creation, etc.)?
- Why was BM25 chosen for search and ranking over other algorithms?
- How general is the proposed approach and its applicability to other domains?
- it would be interesting to know if there has been an evaluation of the tool on a sample of users.

Improvements:
- I'd suggest adding a hint that it might take a while to generate the answer.
- A video (or a live demo) is missing.
- Users cannot send feedback on system response.
- It has no conversational features.

